Shortest paths in one-counter systems

We show that any one-counter automaton with $n$ states, if its language is non-empty, accepts some word of length at most $O(n^2)$. This closes the gap between the previously known upper bound of $O(n^3)$ and lower bound of $\Omega(n^2)$. More generally, we prove a tight upper bound on the length of shortest paths between arbitrary configurations in one-counter transition systems (weaker bounds have previously appeared in the literature).

==> pumping2.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'pumping2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{222.07492726bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.27107614)%
    \put(0,0){\includegraphics[width=\unitlength]{pumping2.pdf}}%
    \put(0.70929837,0.32767435){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$(\sigma_\down)^b$}}}}}%
    \put(0.12283584,1.01234185){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$(\sigma_\up)^a$}}}}}%
    \put(0.69654424,1.05438176){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$p$}}}}}%
    \put(0.38238685,0.99595422){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$q$}}}}}%
    \put(0.55423761,0.22731067){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$\bar{q}$}}}}}%
    \put(0.25475658,0.20966075){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$\bar{p}$}}}}}%
    \put(0.35464017,0.28980003){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$\sigma_{\bar{p}\bar{q}}$}}}}}%
    \put(0.37250974,0.1621691){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$\sigma_{\bar{q}\bar{p}}$}}}}}%
    \put(0.6198541,1.16848477){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$\rho_\pref$}}}}}%
    \put(0.56156815,1.08551238){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$\sigma_{pq}$}}}}}%
    \put(0.83018482,0.95775426){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S$}}}%
    \put(0.27527622,0.092483){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$\rho_\suff$}}}}}%
    \put(0.57898973,0.96704574){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$\sigma_{qp}$}}}}}%
    \put(0.06861467,0.21895244){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$T$}}}%
    \put(0.63738606,0.5744798){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$\rho_\rcap$}}}}}%
  \end{picture}%
\endgroup%


==> regular-arc2.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'regular-arc2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{301.661464bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.54824402)%
    \put(0,0){\includegraphics[width=\unitlength]{regular-arc2.pdf}}%
    \put(0.29541638,0.32260373){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$\rho_\up$}}}}}%
    \put(0.62991282,0.27857293){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$\rho_\down$}}}}}%
    \put(0.84528329,0.06186433){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$\rho_\suff$}}}}}%
    \put(0.0810625,0.08263925){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$\rho_\pref$}}}}}%
    \put(0.47416657,0.53717605){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$\rho_\rcap$}}}}}%
    \put(0.33257339,0.15692915){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$A$}}}}}%
    \put(0.61628671,0.11416606){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$B$}}}}}%
    \put(0.17283322,0.26402662){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$\sigma_\up$}}}}}%
    \put(0.71958862,0.20300875){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$\sigma_\down$}}}}}%
  \end{picture}%
\endgroup%

